A multi-paradigm language for reactive synthesis

This paper proposes a language for describing reactive synthesis problems that integrates imperative and declarative elements. The semantics is defined in terms of two-player turn-based infinite games with full information. Currently, synthesis tools accept linear temporal logic (LTL) as input, but this description is less structured and does not facilitate the expression of sequential constraints. This motivates the use of a structured programming language to specify synthesis problems. Transition systems and guarded commands serve as imperative constructs, expressed in a syntax based on that of the modeling language Promela. The syntax allows defining which player controls data and control flow, and separating a program into assumptions and guarantees. These notions are necessary for input to game solvers. The integration of imperative and declarative paradigms allows using the paradigm that is most appropriate for expressing each requirement. The declarative part is expressed in the LTL fragment of generalized reactivity(1), which admits efficient synthesis algorithms, extended with past LTL. The implementation translates Promela to input for the Slugs synthesizer and is written in Python. The AMBA AHB bus case study is revisited and synthesized efficiently, identifying the need to reorder binary decision diagrams during strategy construction, in order to prevent the exponential blowup observed in previous work.

==> img/assert_env.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'assert_env.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{113.62530013bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94812165)%
    \put(0,0){\includegraphics[width=\unitlength]{assert_env.pdf}}%
    \put(0.35788252,0.84552472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\forall$}}}%
    \put(0.04494717,0.49169439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\exists$}}}%
    \put(0.40233351,0.49347251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\exists$}}}%
    \put(0.69571037,0.48813838){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\exists$}}}%
    \put(0.41300186,0.05251821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\forall$}}}%
    \put(0.6294518,0.76757429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{env}}}%
    \put(0.6973441,0.3124443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{sys}}}%
    \put(0.7400911,0.68459484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$pc_r$}}}%
    \put(0.28999023,0.29232802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{Y}$}}}%
  \end{picture}%
\endgroup%


==> img/assert_sys.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'assert_sys.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{103.88361816bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.03703172)%
    \put(0,0){\includegraphics[width=\unitlength]{assert_sys.pdf}}%
    \put(0.33422964,0.92481377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\exists$}}}%
    \put(0.38284901,0.53974787){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\exists$}}}%
    \put(0.39451779,0.0574431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\exists$}}}%
    \put(0.7335739,0.84888581){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{sys}}}%
    \put(0.6868183,0.72787132){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$pc_r$}}}%
    \put(0.77663015,0.39154371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{sys}}}%
    \put(0.4713435,0.23202448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{Y}$}}}%
    \put(-0.00406103,0.65253101){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{control}}}%
    \put(0.0481953,0.54801847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{flow}}}%
    \put(0.07019786,0.25098279){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{data}}}%
    \put(0.07569858,0.14096963){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{flow}}}%
  \end{picture}%
\endgroup%


==> img/assume_env.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'assume_env.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{128.1679077bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.85315315)%
    \put(0,0){\includegraphics[width=\unitlength]{assume_env.pdf}}%
    \put(0.41366463,0.76219742){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\forall$}}}%
    \put(0.13623658,0.44851455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\forall$}}}%
    \put(0.45307198,0.4500909){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\forall$}}}%
    \put(0.71316075,0.44536202){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\forall$}}}%
    \put(0.14411809,0.05444072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\forall$}}}%
    \put(0.46252984,0.05916961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\forall$}}}%
    \put(0.74311042,0.04655922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\forall$}}}%
    \put(0.73620991,0.60840317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$pc_r$}}}%
    \put(0.86531473,0.24759803){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{env}}}%
    \put(0.31469777,0.24759784){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{X}$}}}%
    \put(0.76588119,0.6997793){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{env}}}%
  \end{picture}%
\endgroup%


==> img/assume_sys.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'assume_sys.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{116.45373455bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.9389725)%
    \put(0,0){\includegraphics[width=\unitlength]{assume_sys.pdf}}%
    \put(0.34051598,0.83886746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\exists$}}}%
    \put(0.38388734,0.4953659){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\forall$}}}%
    \put(0.04385553,0.05991696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\exists$}}}%
    \put(0.39429658,0.06512153){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\exists$}}}%
    \put(0.70310098,0.05124265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\exists$}}}%
    \put(0.60548937,0.76281029){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{sys}}}%
    \put(0.7060811,0.39479179){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{env}}}%
    \put(0.63002393,0.66957892){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$pc_r$}}}%
    \put(0.42884048,0.28683949){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{X}$}}}%
  \end{picture}%
\endgroup%


==> ltlfonts_OFL.txt <==
This Font Software is Copyright (c) 2006, Matteo Slanina
(http://theory.stanford.edu/~matteo/ltlfonts/). All Rights Reserved.

LTLFonts is a Reserved Font Name for this Font Software.

This Font Software is licensed under the SIL Open Font License, Version 1.0.
No modification of the license is permitted, only verbatim copy is allowed.
This license is copied below, and is also available with a FAQ at:
http://scripts.sil.org/OFL


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.0 - 22 November 2005
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of cooperative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide an open
framework in which fonts may be shared and improved in partnership with
others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and sold with any software provided that the font
names of derivative works are changed. The fonts and derivatives,
however, cannot be released under any other type of license.

DEFINITIONS
"Font Software" refers to any and all of the following:
	- font files
	- data files
	- source code
	- build scripts
	- documentation

"Reserved Font Name" refers to the Font Software name as seen by
users and any other names as specified after the copyright statement.

"Standard Version" refers to the collection of Font Software
components as distributed by the Copyright Holder.

"Modified Version" refers to any derivative font software made by
adding to, deleting, or substituting -- in part or in whole --
any of the components of the Standard Version, by changing formats
or by porting the Font Software to a new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Standard or Modified Versions, may be sold by itself.

2) Standard or Modified Versions of the Font Software may be bundled,
redistributed and sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s), in part or in whole, unless explicit written permission is
granted by the Copyright Holder. This restriction applies to all 
references stored in the Font Software, such as the font menu name and
other font description fields, which are used to differentiate the
font from others.

4) The name(s) of the Copyright Holder or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed using this license, and may not be distributed
under any other license.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.

